OpenHome: From Perception to Insight in Smart-Home Camera Videos

Vision language models (VLMs) have been increasingly adopted in consumer smart-home camera systems to interpret recorded videos and provide insights. However, video clips captured from smart-home cameras are different from curated web videos dominating existing VLM benchmarks. Smart-home video clips often do not contain subtitles or narration and are captured from different viewing angles, under various lighting conditions, and in diverse scenarios. However, the capabilities of the model in this domain, under sparse visual signals and limited context, are not fully assessed by existing VLM benchmarks. To close this gap, we introduce OpenHome, a visual-only, four-option multiple-choice benchmark for evaluating smart-home video understanding. It contains 2,254 questions on 1,118 real-world video clips and organizes 10 tasks into three capability levels. Perception evaluates visible content, Reasoning evaluates causal, spatial, and temporal relationships, and Insight evaluates subject intent, supporting evidence and appropriate homeowner responses. Based on the dataset, we describe the task design, data pipeline and evaluation protocol, and report results for 32 closed-source and open-weight VLMs. The best model, Gemini 4 Argon, reaches 81.2% overall accuracy. Frontier closed-source models outperform open-weight models on every level. The best closed-source model leads the best open-weight model by 16.3% on Perception, 22.4% on Reasoning and 37.4% on Insight.

==> data/results.json <==
[
  {
    "rank": 1,
    "model": "GPT-6 Astra",
    "p1": 83.9,
    "p2": 72.8,
    "p3": 61.6,
    "r1": 70.5,
    "r2": 79,
    "t1": 56.8,
    "t2": 87.2,
    "t3": 83.1,
    "s1": 78.3,
    "s2": 91.2,
    "s3": 74,
    "s4": 72.7,
    "s5": 90.2,
    "overall": 76
  },
  {
    "rank": 2,
    "model": "GPT-6.1 Sol",
    "p1": 82.7,
    "p2": 68.7,
    "p3": 55.9,
    "r1": 67.9,
    "r2": 78.2,
    "t1": 54.7,
    "t2": 87.6,
    "t3": 82.3,
    "s1": 73.6,
    "s2": 88.6,
    "s3": 72.1,
    "s4": 70,
    "s5": 89.2,
    "overall": 73.8
  },
  {
    "rank": 3,
    "model": "Gemini 3.8 Flash",
    "p1": 82.3,
    "p2": 65.5,
    "p3": 50.6,
    "r1": 61.6,
    "r2": 75.8,
    "t1": 51.3,
    "t2": 84.7,
    "t3": 73.5,
    "s1": 78.3,
    "s2": 80.7,
    "s3": 72.1,
    "s4": 68.2,
    "s5": 87.3,
    "overall": 70.2
  },
  {
    "rank": 4,
    "model": "Gemini 3.1 Pro",
    "p1": 79.9,
    "p2": 58.5,
    "p3": 46.1,
    "r1": 59.5,
    "r2": 73.4,
    "t1": 45.8,
    "t2": 75.1,
    "t3": 71.9,
    "s1": 63.2,
    "s2": 80.7,
    "s3": 70.2,
    "s4": 68.2,
    "s5": 78.4,
    "overall": 65.8
  },
  {
    "rank": 5,
    "model": "Gemini 3.5 Flash",
    "p1": 83.1,
    "p2": 61.8,
    "p3": 46.5,
    "r1": 53.6,
    "r2": 66.5,
    "t1": 44.5,
    "t2": 73.5,
    "t3": 67.5,
    "s1": 62.3,
    "s2": 79.8,
    "s3": 60.6,
    "s4": 60,
    "s5": 74.5,
    "overall": 63.4
  },
  {
    "rank": 6,
    "model": "Gemini 2.5 Pro",
    "p1": 80.3,
    "p2": 59.4,
    "p3": 40.4,
    "r1": 46,
    "r2": 66.9,
    "t1": 43.2,
    "t2": 73.5,
    "t3": 63,
    "s1": 53.8,
    "s2": 64.9,
    "s3": 54.8,
    "s4": 53.6,
    "s5": 76.5,
    "overall": 59.6
  },
  {
    "rank": 30,
    "model": "Grok 4.7 (minimal, detail low)",
    "p1": 77.1,
    "p2": 45.9,
    "p3": 40.4,
    "r1": 50.6,
    "r2": 64.1,
    "t1": 45.3,
    "t2": 74.7,
    "t3": 70.7,
    "s1": 53.8,
    "s2": 64.9,
    "s3": 58.7,
    "s4": 58.2,
    "s5": 60.8,
    "overall": 58.9
  },
  {
    "rank": 31,
    "model": "Gemma 4 31B-it (no thinking)",
    "p1": 78.7,
    "p2": 45.9,
    "p3": 43.3,
    "r1": 47.7,
    "r2": 63.7,
    "t1": 42.4,
    "t2": 79.9,
    "t3": 68.3,
    "s1": 54.7,
    "s2": 64,
    "s3": 50,
    "s4": 59.1,
    "s5": 62.7,
    "overall": 58.8
  },
  {
    "rank": 28,
    "model": "Muse-Glimmer-30B",
    "p1": 81.9,
    "p2": 55.3,
    "p3": 46.5,
    "r1": 50.2,
    "r2": 63.3,
    "t1": 43.2,
    "t2": 77.1,
    "t3": 67.1,
    "s1": 49.1,
    "s2": 59.6,
    "s3": 47.1,
    "s4": 41.8,
    "s5": 56.9,
    "overall": 58.7
  },
  {
    "rank": 7,
    "model": "Gemini 3.5 Flash-Lite",
    "p1": 77.1,
    "p2": 55.3,
    "p3": 42.9,
    "r1": 43,
    "r2": 67.7,
    "t1": 34.8,
    "t2": 65.9,
    "t3": 61.5,
    "s1": 59.4,
    "s2": 64.9,
    "s3": 55.8,
    "s4": 55.5,
    "s5": 72.5,
    "overall": 57.4
  },
  {
    "rank": 8,
    "model": "GPT-6 Luna",
    "p1": 78.7,
    "p2": 46.7,
    "p3": 38,
    "r1": 48.9,
    "r2": 66.5,
    "t1": 43.6,
    "t2": 73.9,
    "t3": 60.6,
    "s1": 54.7,
    "s2": 57,
    "s3": 47.1,
    "s4": 49.1,
    "s5": 66.7,
    "overall": 56.8
  },
  {
    "rank": 9,
    "model": "Qwen3.5-397B-A17B",
    "p1": 76.3,
    "p2": 44.7,
    "p3": 32.7,
    "r1": 38.4,
    "r2": 62.1,
    "t1": 40.3,
    "t2": 71.9,
    "t3": 67.9,
    "s1": 55.7,
    "s2": 60.5,
    "s3": 54.8,
    "s4": 42.7,
    "s5": 60.8,
    "overall": 54.6
  },
  {
    "rank": 10,
    "model": "GPT-4o",
    "p1": 74.3,
    "p2": 52.8,
    "p3": 33.1,
    "r1": 37.1,
    "r2": 65.7,
    "t1": 38.1,
    "t2": 66.7,
    "t3": 62.3,
    "s1": 49.1,
    "s2": 63.2,
    "s3": 52.9,
    "s4": 47.3,
    "s5": 70.6,
    "overall": 54.5
  },
  {
    "rank": 11,
    "model": "GPT-4.1",
    "p1": 75.5,
    "p2": 53.7,
    "p3": 33.9,
    "r1": 42.6,
    "r2": 61.7,
    "t1": 35.2,
    "t2": 63.9,
    "t3": 58.6,
    "s1": 50.9,
    "s2": 63.2,
    "s3": 52.9,
    "s4": 46.4,
    "s5": 68.6,
    "overall": 54
  },
  {
    "rank": 12,
    "model": "Qwen3.5-122B-A10B",
    "p1": 75.5,
    "p2": 41.9,
    "p3": 36.3,
    "r1": 39.7,
    "r2": 59.3,
    "t1": 39,
    "t2": 73.9,
    "t3": 68.7,
    "s1": 51.9,
    "s2": 53.5,
    "s3": 51,
    "s4": 41.8,
    "s5": 53.9,
    "overall": 53.6
  },
  {
    "rank": 13,
    "model": "GPT-5 mini",
    "p1": 79.9,
    "p2": 54.5,
    "p3": 33.9,
    "r1": 45.6,
    "r2": 60.1,
    "t1": 41.1,
    "t2": 67.9,
    "t3": 61,
    "s1": 43.4,
    "s2": 49.1,
    "s3": 42.3,
    "s4": 42.7,
    "s5": 40.2,
    "overall": 53.1
  },
  {
    "rank": 14,
    "model": "Gemini 2.5 Flash",
    "p1": 81.5,
    "p2": 52,
    "p3": 29,
    "r1": 27,
    "r2": 59.3,
    "t1": 27.5,
    "t2": 70.3,
    "t3": 65.5,
    "s1": 51.9,
    "s2": 61.4,
    "s3": 42.3,
    "s4": 48.2,
    "s5": 77.5,
    "overall": 52.8
  },
  {
    "rank": 15,
    "model": "Qwen3.6-35B-A3B",
    "p1": 75.1,
    "p2": 38.6,
    "p3": 36.7,
    "r1": 40.1,
    "r2": 61.3,
    "t1": 37.3,
    "t2": 69.9,
    "t3": 62.7,
    "s1": 46.2,
    "s2": 53.5,
    "s3": 41.3,
    "s4": 41.8,
    "s5": 60.8,
    "overall": 52
  },
  {
    "rank": 16,
    "model": "Qwen3.5-27B",
    "p1": 70.3,
    "p2": 40.2,
    "p3": 34.3,
    "r1": 38.8,
    "r2": 62.9,
    "t1": 34.3,
    "t2": 68.7,
    "t3": 63.9,
    "s1": 55.7,
    "s2": 57.9,
    "s3": 51,
    "s4": 46.4,
    "s5": 45.1,
    "overall": 51.8
  },
  {
    "rank": 17,
    "model": "Qwen3.8-Flash-Next",
    "p1": 73.5,
    "p2": 43.1,
    "p3": 35.1,
    "r1": 45.1,
    "r2": 65.7,
    "t1": 38.1,
    "t2": 71.5,
    "t3": 47.4,
    "s1": 44.3,
    "s2": 60.5,
    "s3": 45.2,
    "s4": 43.6,
    "s5": 48,
    "overall": 51.7
  },
  {
    "rank": 18,
    "model": "Qwen3.8-27B",
    "p1": 69.9,
    "p2": 37,
    "p3": 32.2,
    "r1": 38.4,
    "r2": 66.1,
    "t1": 42.8,
    "t2": 72.3,
    "t3": 61,
    "s1": 42.5,
    "s2": 45.6,
    "s3": 53.8,
    "s4": 40.9,
    "s5": 39.2,
    "overall": 50.9
  },
  {
    "rank": 19,
    "model": "Gemini 2.5 Flash-Lite",
    "p1": 76.7,
    "p2": 51.2,
    "p3": 36.7,
    "r1": 32.9,
    "r2": 60.9,
    "t1": 30.1,
    "t2": 57.4,
    "t3": 55.8,
    "s1": 49.1,
    "s2": 50,
    "s3": 42.3,
    "s4": 43.6,
    "s5": 58.8,
    "overall": 50.1
  },
  {
    "rank": 32,
    "model": "Cosmos3-Super",
    "p1": 72.7,
    "p2": 41.1,
    "p3": 38,
    "r1": 31.6,
    "r2": 61.7,
    "t1": 32.2,
    "t2": 57.8,
    "t3": 63.9,
    "s1": 49.1,
    "s2": 49.1,
    "s3": 45.2,
    "s4": 31.8,
    "s5": 51,
    "overall": 49.1
  },
  {
    "rank": 20,
    "model": "GPT-4.1 mini",
    "p1": 73.1,
    "p2": 49.2,
    "p3": 27.8,
    "r1": 39.7,
    "r2": 58.5,
    "t1": 34.3,
    "t2": 50.2,
    "t3": 55,
    "s1": 42.5,
    "s2": 51.8,
    "s3": 48.1,
    "s4": 39.1,
    "s5": 52,
    "overall": 48.2
  },
  {
    "rank": 21,
    "model": "Qwen3.5-9B",
    "p1": 69.1,
    "p2": 35.8,
    "p3": 35.1,
    "r1": 38,
    "r2": 58.9,
    "t1": 38.6,
    "t2": 66.7,
    "t3": 57,
    "s1": 41.5,
    "s2": 34.2,
    "s3": 37.5,
    "s4": 36.4,
    "s5": 42.2,
    "overall": 47.6
  },
  {
    "rank": 22,
    "model": "MiMo-V2.6-Pro-MOPD",
    "p1": 66.7,
    "p2": 32.5,
    "p3": 35.1,
    "r1": 35.4,
    "r2": 55.6,
    "t1": 33.5,
    "t2": 67.5,
    "t3": 43.4,
    "s1": 50,
    "s2": 50.9,
    "s3": 46.2,
    "s4": 42.7,
    "s5": 38.2,
    "overall": 46.3
  },
  {
    "rank": 23,
    "model": "MiMo-V2.6-Pro-RL",
    "p1": 67.1,
    "p2": 32.5,
    "p3": 36.3,
    "r1": 36.3,
    "r2": 55.6,
    "t1": 31.8,
    "t2": 64.7,
    "t3": 44.2,
    "s1": 48.1,
    "s2": 53.5,
    "s3": 42.3,
    "s4": 41.8,
    "s5": 36.3,
    "overall": 45.9
  },
  {
    "rank": 24,
    "model": "Qwen3-VL-8B Instruct",
    "p1": 66.3,
    "p2": 37,
    "p3": 27.4,
    "r1": 32.9,
    "r2": 55.2,
    "t1": 30.5,
    "t2": 61.5,
    "t3": 43,
    "s1": 38.7,
    "s2": 45.6,
    "s3": 50,
    "s4": 36.4,
    "s5": 48,
    "overall": 44.2
  },
  {
    "rank": 25,
    "model": "MiMo-V2.6-Flash-RL",
    "p1": 67.9,
    "p2": 34.1,
    "p3": 33.1,
    "r1": 35.9,
    "r2": 56.9,
    "t1": 25.4,
    "t2": 56.6,
    "t3": 43,
    "s1": 46.2,
    "s2": 51.8,
    "s3": 33.7,
    "s4": 46.4,
    "s5": 26.5,
    "overall": 43.6
  },
  {
    "rank": 26,
    "model": "MiMo-V2.6-Flash-MOPD",
    "p1": 66.3,
    "p2": 34.6,
    "p3": 32.7,
    "r1": 39.7,
    "r2": 55.2,
    "t1": 26.3,
    "t2": 55.4,
    "t3": 43,
    "s1": 46.2,
    "s2": 50,
    "s3": 30.8,
    "s4": 43.6,
    "s5": 27.5,
    "overall": 43.4
  },
  {
    "rank": 27,
    "model": "MiMo-V2.6-Distill-Qwen-9B",
    "p1": 63.5,
    "p2": 29.7,
    "p3": 32.7,
    "r1": 36.3,
    "r2": 48.8,
    "t1": 35.2,
    "t2": 59.8,
    "t3": 48.6,
    "s1": 34.9,
    "s2": 48.2,
    "s3": 30.8,
    "s4": 30.9,
    "s5": 28.4,
    "overall": 42.4
  }
]

==> data/results_10task.json <==
{
 "N": {
  "p1": 249,
  "p2": 246,
  "p3": 249,
  "p4": 245,
  "r1": 248,
  "r2": 237,
  "r3": 236,
  "i1": 106,
  "i2": 114,
  "i3": 102
 },
 "tasks": [
  "p1",
  "p2",
  "p3",
  "p4",
  "r1",
  "r2",
  "r3",
  "i1",
  "i2",
  "i3"
 ],
 "cats": {
  "P": [
   "p1",
   "p2",
   "p3",
   "p4"
  ],
  "R": [
   "r1",
   "r2",
   "r3"
  ],
  "I": [
   "i1",
   "i2",
   "i3"
  ]
 },
 "rows": [
  {
   "model": "GPT-6 Astra",
   "p1": 83.9,
   "p2": 72.8,
   "p3": 87.2,
   "p4": 61.6,
   "r1": 79,
   "r2": 70.5,
   "r3": 56.8,
   "i1": 78.3,
   "i2": 91.2,
   "i3": 90.2,
   "P": 76.4,
   "R": 68.8,
   "I": 86.6,
   "overall": 75.4,
   "old_overall": 76
  },
  {
   "model": "GPT-6.1 Sol",
   "p1": 82.7,
   "p2": 68.7,
   "p3": 87.6,
   "p4": 55.9,
   "r1": 78.2,
   "r2": 67.9,
   "r3": 54.7,
   "i1": 73.6,
   "i2": 88.6,
   "i3": 89.2,
   "P": 73.7,
   "R": 66.9,
   "I": 83.8,
   "overall": 73.0,
   "old_overall": 73.8
  },
  {
   "model": "Gemini 3.8 Flash",
   "p1": 82.3,
   "p2": 65.5,
   "p3": 84.7,
   "p4": 50.6,
   "r1": 75.8,
   "r2": 61.6,
   "r3": 51.3,
   "i1": 78.3,
   "i2": 80.7,
   "i3": 87.3,
   "P": 70.8,
   "R": 62.9,
   "I": 82.1,
   "overall": 69.9,
   "old_overall": 70.2
  },
  {
   "model": "Gemini 3.1 Pro",
   "p1": 79.9,
   "p2": 58.5,
   "p3": 75.1,
   "p4": 46.1,
   "r1": 73.4,
   "r2": 59.5,
   "r3": 45.8,
   "i1": 63.2,
   "i2": 80.7,
   "i3": 78.4,
   "P": 64.9,
   "R": 59.6,
   "I": 74.1,
   "overall": 64.6,
   "old_overall": 65.8
  },
  {
   "model": "Gemini 3.5 Flash",
   "p1": 83.1,
   "p2": 61.8,
   "p3": 73.5,
   "p4": 46.5,
   "r1": 66.5,
   "r2": 53.6,
   "r3": 44.5,
   "i1": 62.3,
   "i2": 79.8,
   "i3": 74.5,
   "P": 66.2,
   "R": 54.9,
   "I": 72.2,
   "overall": 63.3,
   "old_overall": 63.4
  },
  {
   "model": "Gemini 2.5 Pro",
   "p1": 80.3,
   "p2": 59.4,
   "p3": 73.5,
   "p4": 40.4,
   "r1": 66.9,
   "r2": 46,
   "r3": 43.2,
   "i1": 53.8,
   "i2": 64.9,
   "i3": 76.5,
   "P": 63.4,
   "R": 52.0,
   "I": 65.1,
   "overall": 59.7,
   "old_overall": 59.6
  },
  {
   "model": "Muse-Glimmer-30B",
   "p1": 81.9,
   "p2": 55.3,
   "p3": 77.1,
   "p4": 46.5,
   "r1": 63.3,
   "r2": 50.2,
   "r3": 43.2,
   "i1": 49.1,
   "i2": 59.6,
   "i3": 56.9,
   "P": 65.2,
   "R": 52.2,
   "I": 55.2,
   "overall": 59.1,
   "old_overall": 58.7
  },
  {
   "model": "Gemma 4 31B-it (no thinking)",
   "p1": 78.7,
   "p2": 45.9,
   "p3": 79.9,
   "p4": 43.3,
   "r1": 63.7,
   "r2": 47.7,
   "r3": 42.4,
   "i1": 54.7,
   "i2": 64,
   "i3": 62.7,
   "P": 62.0,
   "R": 51.3,
   "I": 60.5,
   "overall": 58.1,
   "old_overall": 58.8
  },
  {
   "model": "Grok 4.7 (minimal, detail low)",
   "p1": 77.1,
   "p2": 45.9,
   "p3": 74.7,
   "p4": 40.4,
   "r1": 64.1,
   "r2": 50.6,
   "r3": 45.3,
   "i1": 53.8,
   "i2": 64.9,
   "i3": 60.8,
   "P": 59.5,
   "R": 53.3,
   "I": 59.8,
   "overall": 57.5,
   "old_overall": 58.9
  },
  {
   "model": "GPT-6 Luna",
   "p1": 78.7,
   "p2": 46.7,
   "p3": 73.9,
   "p4": 38,
   "r1": 66.5,
   "r2": 48.9,
   "r3": 43.6,
   "i1": 54.7,
   "i2": 57,
   "i3": 66.7,
   "P": 59.3,
   "R": 53.0,
   "I": 59.5,
   "overall": 57.2,
   "old_overall": 56.8
  },
  {
   "model": "Gemini 3.5 Flash-Lite",
   "p1": 77.1,
   "p2": 55.3,
   "p3": 65.9,
   "p4": 42.9,
   "r1": 67.7,
   "r2": 43,
   "r3": 34.8,
   "i1": 59.4,
   "i2": 64.9,
   "i3": 72.5,
   "P": 60.3,
   "R": 48.5,
   "I": 65.6,
   "overall": 57.1,
   "old_overall": 57.4
  },
  {
   "model": "GPT-4o",
   "p1": 74.3,
   "p2": 52.8,
   "p3": 66.7,
   "p4": 33.1,
   "r1": 65.7,
   "r2": 37.1,
   "r3": 38.1,
   "i1": 49.1,
   "i2": 63.2,
   "i3": 70.6,
   "P": 56.7,
   "R": 47.0,
   "I": 61.0,
   "overall": 54.1,
   "old_overall": 54.5
  },
  {
   "model": "GPT-4.1",
   "p1": 75.5,
   "p2": 53.7,
   "p3": 63.9,
   "p4": 33.9,
   "r1": 61.7,
   "r2": 42.6,
   "r3": 35.2,
   "i1": 50.9,
   "i2": 63.2,
   "i3": 68.6,
   "P": 56.8,
   "R": 46.5,
   "I": 60.9,
   "overall": 53.9,
   "old_overall": 54
  },
  {
   "model": "Qwen3.5-397B-A17B",
   "p1": 76.3,
   "p2": 44.7,
   "p3": 71.9,
   "p4": 32.7,
   "r1": 62.1,
   "r2": 38.4,
   "r3": 40.3,
   "i1": 55.7,
   "i2": 60.5,
   "i3": 60.8,
   "P": 56.4,
   "R": 46.9,
   "I": 59.0,
   "overall": 53.6,
   "old_overall": 54.6
  },
  {
   "model": "GPT-5 mini",
   "p1": 79.9,
   "p2": 54.5,
   "p3": 67.9,
   "p4": 33.9,
   "r1": 60.1,
   "r2": 45.6,
   "r3": 41.1,
   "i1": 43.4,
   "i2": 49.1,
   "i3": 40.2,
   "P": 59.1,
   "R": 48.9,
   "I": 44.2,
   "overall": 53.3,
   "old_overall": 53.1
  },
  {
   "model": "Qwen3.8-Flash-Next",
   "p1": 73.5,
   "p2": 43.1,
   "p3": 71.5,
   "p4": 35.1,
   "r1": 65.7,
   "r2": 45.1,
   "r3": 38.1,
   "i1": 44.3,
   "i2": 60.5,
   "i3": 48,
   "P": 55.8,
   "R": 49.6,
   "I": 50.9,
   "overall": 53.0,
   "old_overall": 51.7
  },
  {
   "model": "Qwen3.5-122B-A10B",
   "p1": 75.5,
   "p2": 41.9,
   "p3": 73.9,
   "p4": 36.3,
   "r1": 59.3,
   "r2": 39.7,
   "r3": 39,
   "i1": 51.9,
   "i2": 53.5,
   "i3": 53.9,
   "P": 56.9,
   "R": 46.0,
   "I": 53.1,
   "overall": 52.6,
   "old_overall": 53.6
  },
  {
   "model": "Gemini 2.5 Flash",
   "p1": 81.5,
   "p2": 52,
   "p3": 70.3,
   "p4": 29,
   "r1": 59.3,
   "r2": 27,
   "r3": 27.5,
   "i1": 51.9,
   "i2": 61.4,
   "i3": 77.5,
   "P": 58.2,
   "R": 37.9,
   "I": 63.6,
   "overall": 52.0,
   "old_overall": 52.8
  },
  {
   "model": "Qwen3.6-35B-A3B",
   "p1": 75.1,
   "p2": 38.6,
   "p3": 69.9,
   "p4": 36.7,
   "r1": 61.3,
   "r2": 40.1,
   "r3": 37.3,
   "i1": 46.2,
   "i2": 53.5,
   "i3": 60.8,
   "P": 55.1,
   "R": 46.2,
   "I": 53.5,
   "overall": 51.8,
   "old_overall": 52
  },
  {
   "model": "Qwen3.5-27B",
   "p1": 70.3,
   "p2": 40.2,
   "p3": 68.7,
   "p4": 34.3,
   "r1": 62.9,
   "r2": 38.8,
   "r3": 34.3,
   "i1": 55.7,
   "i2": 57.9,
   "i3": 45.1,
   "P": 53.4,
   "R": 45.3,
   "I": 52.9,
   "overall": 50.6,
   "old_overall": 51.8
  },
  {
   "model": "Gemini 2.5 Flash-Lite",
   "p1": 76.7,
   "p2": 51.2,
   "p3": 57.4,
   "p4": 36.7,
   "r1": 60.9,
   "r2": 32.9,
   "r3": 30.1,
   "i1": 49.1,
   "i2": 50,
   "i3": 58.8,
   "P": 55.5,
   "R": 41.3,
   "I": 52.6,
   "overall": 50.1,
   "old_overall": 50.1
  },
  {
   "model": "Qwen3.8-27B",
   "p1": 69.9,
   "p2": 37,
   "p3": 72.3,
   "p4": 32.2,
   "r1": 66.1,
   "r2": 38.4,
   "r3": 42.8,
   "i1": 42.5,
   "i2": 45.6,
   "i3": 39.2,
   "P": 52.9,
   "R": 49.1,
   "I": 42.4,
   "overall": 50.0,
   "old_overall": 50.9
  },
  {
   "model": "Cosmos3-Super",
   "p1": 72.7,
   "p2": 41.1,
   "p3": 57.8,
   "p4": 38,
   "r1": 61.7,
   "r2": 31.6,
   "r3": 32.2,
   "i1": 49.1,
   "i2": 49.1,
   "i3": 51,
   "P": 52.4,
   "R": 41.8,
   "I": 49.7,
   "overall": 48.4,
   "old_overall": 49.1
  },
  {
   "model": "GPT-4.1 mini",
   "p1": 73.1,
   "p2": 49.2,
   "p3": 50.2,
   "p4": 27.8,
   "r1": 58.5,
   "r2": 39.7,
   "r3": 34.3,
   "i1": 42.5,
   "i2": 51.8,
   "i3": 52,
   "P": 50.1,
   "R": 44.2,
   "I": 48.8,
   "overall": 47.9,
   "old_overall": 48.2
  },
  {
   "model": "Qwen3.5-9B",
   "p1": 69.1,
   "p2": 35.8,
   "p3": 66.7,
   "p4": 35.1,
   "r1": 58.9,
   "r2": 38,
   "r3": 38.6,
   "i1": 41.5,
   "i2": 34.2,
   "i3": 42.2,
   "P": 51.7,
   "R": 45.2,
   "I": 39.3,
   "overall": 47.5,
   "old_overall": 47.6
  },
  {
   "model": "MiMo-V2.6-Pro-MOPD",
   "p1": 66.7,
   "p2": 32.5,
   "p3": 67.5,
   "p4": 35.1,
   "r1": 55.6,
   "r2": 35.4,
   "r3": 33.5,
   "i1": 50,
   "i2": 50.9,
   "i3": 38.2,
   "P": 50.5,
   "R": 41.5,
   "I": 46.4,
   "overall": 46.8,
   "old_overall": 46.3
  },
  {
   "model": "MiMo-V2.6-Pro-RL",
   "p1": 67.1,
   "p2": 32.5,
   "p3": 64.7,
   "p4": 36.3,
   "r1": 55.6,
   "r2": 36.3,
   "r3": 31.8,
   "i1": 48.1,
   "i2": 53.5,
   "i3": 36.3,
   "P": 50.1,
   "R": 41.2,
   "I": 46.0,
   "overall": 46.5,
   "old_overall": 45.9
  },
  {
   "model": "Qwen3-VL-8B Instruct",
   "p1": 66.3,
   "p2": 37,
   "p3": 61.5,
   "p4": 27.4,
   "r1": 55.2,
   "r2": 32.9,
   "r3": 30.5,
   "i1": 38.7,
   "i2": 45.6,
   "i3": 48,
   "P": 48.0,
   "R": 39.5,
   "I": 44.1,
   "overall": 44.5,
   "old_overall": 44.2
  },
  {
   "model": "MiMo-V2.6-Flash-RL",
   "p1": 67.9,
   "p2": 34.1,
   "p3": 56.6,
   "p4": 33.1,
   "r1": 56.9,
   "r2": 35.9,
   "r3": 25.4,
   "i1": 46.2,
   "i2": 51.8,
   "i3": 26.5,
   "P": 47.9,
   "R": 39.4,
   "I": 41.5,
   "overall": 44.1,
   "old_overall": 43.6
  },
  {
   "model": "MiMo-V2.6-Flash-MOPD",
   "p1": 66.3,
   "p2": 34.6,
   "p3": 55.4,
   "p4": 32.7,
   "r1": 55.2,
   "r2": 39.7,
   "r3": 26.3,
   "i1": 46.2,
   "i2": 50,
   "i3": 27.5,
   "P": 47.2,
   "R": 40.4,
   "I": 41.2,
   "overall": 44.1,
   "old_overall": 43.4
  },
  {
   "model": "MiMo-V2.6-Distill-Qwen-9B",
   "p1": 63.5,
   "p2": 29.7,
   "p3": 59.8,
   "p4": 32.7,
   "r1": 48.8,
   "r2": 36.3,
   "r3": 35.2,
   "i1": 34.9,
   "i2": 48.2,
   "i3": 28.4,
   "P": 46.4,
   "R": 40.1,
   "I": 37.2,
   "overall": 42.9,
   "old_overall": 42.4
  }
 ]
}

==> data/results_current.json <==
{
 "N": {
  "p1": 249,
  "p2": 246,
  "p3": 249,
  "p4": 245,
  "r1": 248,
  "r2": 237,
  "r3": 236,
  "i1": 187,
  "i2": 186,
  "i3": 171
 },
 "tasks": [
  "p1",
  "p2",
  "p3",
  "p4",
  "r1",
  "r2",
  "r3",
  "i1",
  "i2",
  "i3"
 ],
 "cats": {
  "P": [
   "p1",
   "p2",
   "p3",
   "p4"
  ],
  "R": [
   "r1",
   "r2",
   "r3"
  ],
  "I": [
   "i1",
   "i2",
   "i3"
  ]
 },
 "rows": [
  {
   "model": "GPT-6 Astra",
   "p1": 83.9,
   "p2": 72.8,
   "p3": 87.2,
   "p4": 61.6,
   "r1": 79,
   "r2": 70.5,
   "r3": 56.8,
   "P": 76.4,
   "R": 68.9,
   "i1": 84.5,
   "i2": 89.8,
   "i3": 86.2,
   "I": 86.9,
   "I_dagger": false,
   "setting": "frames, reasoning_effort low",
   "ov": 76.56770186335405,
   "overall": 76.6
  },
  {
   "model": "GPT-6.1 Sol",
   "p1": 82.7,
   "p2": 68.7,
   "p3": 87.6,
   "p4": 55.9,
   "r1": 78.2,
   "r2": 67.9,
   "r3": 54.7,
   "P": 73.8,
   "R": 67.1,
   "i1": 78.1,
   "i2": 86.6,
   "i3": 79.6,
   "I": 81.5,
   "I_dagger": true,
   "setting": "frames, reasoning_effort low",
   "ov": 73.52772848269743,
   "overall": 73.5
  },
  {
   "model": "Gemini 3.8 Flash",
   "p1": 82.3,
   "p2": 65.5,
   "p3": 84.7,
   "p4": 50.6,
   "r1": 75.8,
   "r2": 61.6,
   "r3": 51.3,
   "P": 70.9,
   "R": 63.1,
   "i1": 80.2,
   "i2": 79.6,
   "i3": 77.2,
   "I": 79.0,
   "I_dagger": false,
   "setting": "frames, thinking_level low",
   "ov": 70.35199645075421,
   "overall": 70.4
  },
  {
   "model": "Gemini 3.1 Pro",
   "p1": 79.9,
   "p2": 58.5,
   "p3": 75.1,
   "p4": 46.1,
   "r1": 73.4,
   "r2": 59.5,
   "r3": 45.8,
   "P": 65.0,
   "R": 59.8,
   "i1": 64.7,
   "i2": 68.8,
   "i3": 65.9,
   "I": 66.7,
   "I_dagger": false,
   "setting": "frames, thinking_level low",
   "ov": 63.74392191659272,
   "overall": 63.7
  },
  {
   "model": "Gemini 3.5 Flash",
   "p1": 83.1,
   "p2": 61.8,
   "p3": 73.5,
   "p4": 46.5,
   "r1": 66.5,
   "r2": 53.6,
   "r3": 44.5,
   "P": 66.3,
   "R": 55.1,
   "i1": 61.0,
   "i2": 68.3,
   "i3": 64.1,
   "I": 64.5,
   "I_dagger": false,
   "setting": "frames, thinking_level minimal",
   "ov": 62.277684117125105,
   "overall": 62.3
  },
  {
   "model": "Gemini 2.5 Pro",
   "p1": 80.3,
   "p2": 59.4,
   "p3": 73.5,
   "p4": 40.4,
   "r1": 66.9,
   "r2": 46,
   "r3": 43.2,
   "P": 63.5,
   "R": 52.3,
   "i1": 52.9,
   "i2": 59.7,
   "i3": 60.5,
   "I": 57.9,
   "I_dagger": false,
   "setting": "frames, thinking_budget 128",
   "ov": 58.55927240461402,
   "overall": 58.6
  },
  {
   "model": "Muse-Glimmer-30B",
   "p1": 81.9,
   "p2": 55.3,
   "p3": 77.1,
   "p4": 46.5,
   "r1": 63.3,
   "r2": 50.2,
   "r3": 43.2,
   "P": 65.3,
   "R": 52.4,
   "i1": 48.1,
   "i2": 52.2,
   "i3": 53.9,
   "I": 51.7,
   "I_dagger": false,
   "setting": "frames, reasoning_strength low",
   "ov": 57.898447204968946,
   "overall": 57.9
  },
  {
   "model": "GPT-6 Luna",
   "p1": 78.7,
   "p2": 46.7,
   "p3": 73.9,
   "p4": 38,
   "r1": 66.5,
   "r2": 48.9,
   "r3": 43.6,
   "P": 59.4,
   "R": 53.2,
   "i1": 55.1,
   "i2": 67.2,
   "i3": 56.9,
   "I": 60.1,
   "I_dagger": false,
   "setting": "frames, reasoning_effort none",
   "ov": 57.613531499556345,
   "overall": 57.6
  },
  {
   "model": "Grok 4.7 (minimal, detail low)",
   "p1": 77.1,
   "p2": 45.9,
   "p3": 74.7,
   "p4": 40.4,
   "r1": 64.1,
   "r2": 50.6,
   "r3": 45.3,
   "P": 59.6,
   "R": 53.5,
   "i1": 50.8,
   "i2": 71.0,
   "i3": 50.3,
   "I": 57.7,
   "I_dagger": false,
   "setting": "frames, reasoning_effort minimal, detail low",
   "ov": 57.21215616681455,
   "overall": 57.2
  },
  {
   "model": "Gemini 3.5 Flash-Lite",
   "p1": 77.1,
   "p2": 55.3,
   "p3": 65.9,
   "p4": 42.9,
   "r1": 67.7,
   "r2": 43,
   "r3": 34.8,
   "P": 60.4,
   "R": 48.8,
   "i1": 51.3,
   "i2": 54.3,
   "i3": 56.3,
   "I": 54.0,
   "I_dagger": false,
   "setting": "frames, thinking_level minimal",
   "ov": 55.142280390417035,
   "overall": 55.1
  },
  {
   "model": "Gemma 4 31B-it (no thinking)",
   "p1": 78.7,
   "p2": 45.9,
   "p3": 79.9,
   "p4": 43.3,
   "r1": 63.7,
   "r2": 47.7,
   "r3": 42.4,
   "P": 62.1,
   "R": 51.5,
   "i1": 46.0,
   "i2": 44.1,
   "i3": 46.1,
   "I": 45.4,
   "I_dagger": true,
   "setting": "frames",
   "ov": 54.657409050576746,
   "overall": 54.7
  },
  {
   "model": "GPT-4o",
   "p1": 74.3,
   "p2": 52.8,
   "p3": 66.7,
   "p4": 33.1,
   "r1": 65.7,
   "r2": 37.1,
   "r3": 38.1,
   "P": 56.8,
   "R": 47.3,
   "i1": 51.3,
   "i2": 60.8,
   "i3": 54.5,
   "I": 55.7,
   "I_dagger": false,
   "setting": "frames, temperature 0",
   "ov": 53.49866903283052,
   "overall": 53.5
  },
  {
   "model": "Qwen3.5-397B-A17B",
   "p1": 76.3,
   "p2": 44.7,
   "p3": 71.9,
   "p4": 32.7,
   "r1": 62.1,
   "r2": 38.4,
   "r3": 40.3,
   "P": 56.5,
   "R": 47.2,
   "i1": 45.5,
   "i2": 52.7,
   "i3": 52.1,
   "I": 50.2,
   "I_dagger": false,
   "setting": "video, SGLang",
   "ov": 52.010070984915714,
   "overall": 52.0
  },
  {
   "model": "GPT-5 mini",
   "p1": 79.9,
   "p2": 54.5,
   "p3": 67.9,
   "p4": 33.9,
   "r1": 60.1,
   "r2": 45.6,
   "r3": 41.1,
   "P": 59.2,
   "R": 49.1,
   "i1": 45.5,
   "i2": 38.2,
   "i3": 41.9,
   "I": 42.1,
   "I_dagger": false,
   "setting": "frames, reasoning_effort minimal",
   "ov": 51.83172138420586,
   "overall": 51.8
  },
  {
   "model": "GPT-4.1",
   "p1": 75.5,
   "p2": 53.7,
   "p3": 63.9,
   "p4": 33.9,
   "r1": 61.7,
   "r2": 42.6,
   "r3": 35.2,
   "P": 56.9,
   "R": 46.7,
   "i1": 48.7,
   "i2": 48.9,
   "i3": 49.7,
   "I": 49.4,
   "I_dagger": false,
   "setting": "frames, temperature 0",
   "ov": 51.821162377994675,
   "overall": 51.8
  },
  {
   "model": "Qwen3.8-Flash-Next",
   "p1": 73.5,
   "p2": 43.1,
   "p3": 71.5,
   "p4": 35.1,
   "r1": 65.7,
   "r2": 45.1,
   "r3": 38.1,
   "P": 55.9,
   "R": 49.9,
   "i1": 50.8,
   "i2": 45.7,
   "i3": 41.3,
   "I": 46.5,
   "I_dagger": false,
   "setting": "video, SGLang",
   "ov": 51.72005323868678,
   "overall": 51.7
  },
  {
   "model": "Qwen3.8-27B",
   "p1": 69.9,
   "p2": 37,
   "p3": 72.3,
   "p4": 32.2,
   "r1": 66.1,
   "r2": 38.4,
   "r3": 42.8,
   "P": 53.0,
   "R": 49.4,
   "i1": 50.3,
   "i2": 48.9,
   "i3": 49.1,
   "I": 49.4,
   "I_dagger": false,
   "setting": "video, SGLang",
   "ov": 50.961313220940546,
   "overall": 51.0
  },
  {
   "model": "Gemini 2.5 Flash",
   "p1": 81.5,
   "p2": 52,
   "p3": 70.3,
   "p4": 29,
   "r1": 59.3,
   "r2": 27,
   "r3": 27.5,
   "P": 58.3,
   "R": 38.3,
   "i1": 56.7,
   "i2": 48.9,
   "i3": 56.3,
   "I": 54.2,
   "I_dagger": false,
   "setting": "frames, thinking_budget 0",
   "ov": 50.92076308784384,
   "overall": 50.9
  },
  {
   "model": "Qwen3.5-122B-A10B",
   "p1": 75.5,
   "p2": 41.9,
   "p3": 73.9,
   "p4": 36.3,
   "r1": 59.3,
   "r2": 39.7,
   "r3": 39,
   "P": 57.0,
   "R": 46.2,
   "i1": 42.2,
   "i2": 45.7,
   "i3": 45.5,
   "I": 44.7,
   "I_dagger": false,
   "setting": "video, SGLang",
   "ov": 50.59343389529725,
   "overall": 50.6
  },
  {
   "model": "Qwen3.6-35B-A3B",
   "p1": 75.1,
   "p2": 38.6,
   "p3": 69.9,
   "p4": 36.7,
   "r1": 61.3,
   "r2": 40.1,
   "r3": 37.3,
   "P": 55.2,
   "R": 46.5,
   "i1": 44.4,
   "i2": 41.4,
   "i3": 47.3,
   "I": 44.7,
   "I_dagger": false,
   "setting": "video, SGLang",
   "ov": 49.87480035492458,
   "overall": 49.9
  },
  {
   "model": "Qwen3.5-27B",
   "p1": 70.3,
   "p2": 40.2,
   "p3": 68.7,
   "p4": 34.3,
   "r1": 62.9,
   "r2": 38.8,
   "r3": 34.3,
   "P": 53.5,
   "R": 45.6,
   "i1": 44.4,
   "i2": 48.9,
   "i3": 43.7,
   "I": 46.0,
   "I_dagger": false,
   "setting": "video, SGLang",
   "ov": 49.16472937000887,
   "overall": 49.2
  },
  {
   "model": "Gemini 2.5 Flash-Lite",
   "p1": 76.7,
   "p2": 51.2,
   "p3": 57.4,
   "p4": 36.7,
   "r1": 60.9,
   "r2": 32.9,
   "r3": 30.1,
   "P": 55.6,
   "R": 41.6,
   "i1": 43.9,
   "i2": 36.6,
   "i3": 49.7,
   "I": 43.6,
   "I_dagger": false,
   "setting": "frames, thinking_budget 0",
   "ov": 48.225421472937,
   "overall": 48.2
  },
  {
   "model": "Qwen3.5-9B",
   "p1": 69.1,
   "p2": 35.8,
   "p3": 66.7,
   "p4": 35.1,
   "r1": 58.9,
   "r2": 38,
   "r3": 38.6,
   "P": 51.8,
   "R": 45.4,
   "i1": 39.6,
   "i2": 46.2,
   "i3": 45.5,
   "I": 43.9,
   "I_dagger": false,
   "setting": "video, SGLang",
   "ov": 47.83713398402839,
   "overall": 47.8
  },
  {
   "model": "MiMo-V2.6-Pro-MOPD",
   "p1": 66.7,
   "p2": 32.5,
   "p3": 67.5,
   "p4": 35.1,
   "r1": 55.6,
   "r2": 35.4,
   "r3": 33.5,
   "P": 50.6,
   "R": 41.7,
   "i1": 48.1,
   "i2": 47.8,
   "i3": 40.1,
   "I": 46.0,
   "I_dagger": false,
   "setting": "video, vLLM",
   "ov": 46.6366015971606,
   "overall": 46.6
  },
  {
   "model": "Qwen3-VL-8B Instruct",
   "p1": 66.3,
   "p2": 37,
   "p3": 61.5,
   "p4": 27.4,
   "r1": 55.2,
   "r2": 32.9,
   "r3": 30.5,
   "P": 48.2,
   "R": 39.8,
   "i1": 48.7,
   "i2": 45.7,
   "i3": 61.7,
   "I": 51.8,
   "I_dagger": false,
   "setting": "video, SGLang",
   "ov": 46.36259982253771,
   "overall": 46.4
  },
  {
   "model": "MiMo-V2.6-Pro-RL",
   "p1": 67.1,
   "p2": 32.5,
   "p3": 64.7,
   "p4": 36.3,
   "r1": 55.6,
   "r2": 36.3,
   "r3": 31.8,
   "P": 50.3,
   "R": 41.5,
   "i1": 46.5,
   "i2": 45.2,
   "i3": 38.9,
   "I": 44.1,
   "I_dagger": false,
   "setting": "video, vLLM",
   "ov": 45.95998225377107,
   "overall": 46.0
  },
  {
   "model": "GPT-4.1 mini",
   "p1": 73.1,
   "p2": 49.2,
   "p3": 50.2,
   "p4": 27.8,
   "r1": 58.5,
   "r2": 39.7,
   "r3": 34.3,
   "P": 50.2,
   "R": 44.4,
   "i1": 40.6,
   "i2": 36.6,
   "i3": 40.1,
   "I": 39.5,
   "I_dagger": false,
   "setting": "frames, temperature 0",
   "ov": 45.74782608695652,
   "overall": 45.7
  },
  {
   "model": "MiMo-V2.6-Flash-MOPD",
   "p1": 66.3,
   "p2": 34.6,
   "p3": 55.4,
   "p4": 32.7,
   "r1": 55.2,
   "r2": 39.7,
   "r3": 26.3,
   "P": 47.3,
   "R": 40.6,
   "i1": 41.7,
   "i2": 39.2,
   "i3": 34.1,
   "I": 39.0,
   "I_dagger": false,
   "setting": "video, vLLM",
   "ov": 43.18886424134872,
   "overall": 43.2
  },
  {
   "model": "MiMo-V2.6-Flash-RL",
   "p1": 67.9,
   "p2": 34.1,
   "p3": 56.6,
   "p4": 33.1,
   "r1": 56.9,
   "r2": 35.9,
   "r3": 25.4,
   "P": 48.0,
   "R": 39.7,
   "i1": 43.3,
   "i2": 34.9,
   "i3": 34.7,
   "I": 38.2,
   "I_dagger": false,
   "setting": "video, vLLM",
   "ov": 42.98726708074534,
   "overall": 43.0
  },
  {
   "model": "MiMo-V2.6-Distill-Qwen-9B",
   "p1": 63.5,
   "p2": 29.7,
   "p3": 59.8,
   "p4": 32.7,
   "r1": 48.8,
   "r2": 36.3,
   "r3": 35.2,
   "P": 46.5,
   "R": 40.2,
   "i1": 28.9,
   "i2": 38.2,
   "i3": 34.1,
   "I": 34.0,
   "I_dagger": false,
   "setting": "video, SGLang",
   "ov": 41.494276841171256,
   "overall": 41.5
  }
 ],
 "insight_pending": [
  {
   "model": "Cosmos3-Super",
   "p1": 72.7,
   "p2": 41.1,
   "p3": 57.8,
   "p4": 38,
   "r1": 61.7,
   "r2": 31.6,
   "r3": 32.2,
   "P": 52.5,
   "R": 42.1
  }
 ],
 "extra": {
  "Gemini 3.8 Flash (release)": {
   "i1": 71.7,
   "i2": 74.7,
   "i3": 68.3,
   "I540": 71.7,
   "I544": null,
   "setting": "video, thinking_level low",
   "src": "Gemini 3.8 Flash (release)"
  },
  "Muse-Glimmer-30B (xhigh)": {
   "i1": 50.8,
   "i2": 50.0,
   "i3": 53.3,
   "I540": 51.3,
   "I544": 51.7,
   "setting": "frames, reasoning_strength xhigh",
   "src": "Muse-Glimmer-30B (xhigh)"
  }
 }
}
